From topology-optimization brief to solver-checked release: separating intent, admissibility and acceptance knowledge for language agents

An engineering solver can converge even when a language agent has misread the user's problem. AgenticTO makes this distinction inspectable by keeping three records separate: the proposed problem specification, deterministic formulation checks, and numerical acceptance of the solved design. We evaluated the workflow on 50 author-built topology-optimization briefs, injected faults, five numerical problems, and complete agent sessions. The tests used linear-elastic models with one load case. Geometry tools raised the primary provider's correct specifications and refusals from 37 to 44 of 50, while also increasing wrong specifications delivered as finished. Input-format feedback alone recovered most of the accuracy gain. The wrong specifications passed the formulation rules, which also missed most injected faults that changed the intended problem. Clarification corrected the remaining errors when an oracle supplied reference facts, but also prompted questions on fully specified briefs. Perfect accuracy under that oracle therefore does not establish performance with engineers. Numerical trials reached 73.7 million elements, although released designs used finer grids than requested. The records expose how a proposed problem becomes an accepted numerical result; agreement with the brief still needs a separate judgment.

==> arxiv-style-License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

